Emerging Region Retrieval from Next-Token-Prediction

Visual document retrievers typically return whole pages, even when the evidence for a question occupies only a small region. Learning to retrieve such evidence often requires query-to-region relevance annotations. We introduce GARRET, which learns region retrieval from page--question--answer triplets without these annotations. GARRET uses page-contextualized region representations for retrieval and independently encoded region crops for generative supervision. During training, an auxiliary vision-language model uses retriever-derived routing weights to combine crop-specific attention outputs and predict the paired question and answer. Its next-token prediction loss supervises the retriever through these routing weights, alongside a page-level contrastive objective. The auxiliary model is discarded after training. At inference, a single forward pass over each page produces both region- and page-level embeddings, allowing a shared index to support both retrieval granularities. We also introduce ViDoRe-V3-Region, extending ViDoRe V3 with a fixed pool of 200,682 layout candidates across eight domains. GARRET improves region nDCG@10 on ViDoRe-V3-Region by 2.83 points and Layout Recall@1 on MMDocIR by 3.95 points over the strongest evaluated baselines. It also maintains competitive page retrieval on ViDoRe V1--V3 while indexing 47.8\% fewer vectors per page than ColQwen2.5.

==> README.txt <==
GARRET — ACL preprint / arXiv source

Main file: main.tex
Compile: latexmk -pdf main.tex
Alternative: pdflatex main; bibtex main; pdflatex main; pdflatex main

Uses official ACL preprint style (non-anonymous, no review line numbers, page numbers retained).
Original main.tex is the manuscript; CameraReady2027.tex and AnonymousSubmission2027.tex were AAAI template examples.
Supplementary material is included as appendix.tex after references.
Research content and numerical results are preserved. Long equations are reformatted to fit ACL columns.
Old commented drafts and AAAI-specific files are excluded.

IMPORTANT: Original manuscript contains only Anonymous Submission, with no actual author information. The author block is intentionally empty. Add authors, affiliations, and emails to main.tex before submission.

The package includes main.bbl for arXiv and all referenced figures.
Official template: https://github.com/acl-org/acl-style-files

Layout refinement: compact two-line title; natural paragraph spacing; improved table row spacing; long losses split across lines; explanatory appendix figures moved near discussion; float pages top-aligned. Adjust titlebox when author information is added.

Appendix reflow: narrative remains two-column; final wide result tables and qualitative figures use controlled full-width pages. Tables 12–15 are grouped on one page. Spatial-similarity explanation accompanies its figure. Total 27 pages.

